Finding Connected Components on Map-reduce in Logarithmic Rounds

Given a large graph G = (V,E) with millions of nodes and edges, how do we compute its connected components efficiently? Recent work addresses this problem in map-reduce, where a fundamental trade-off exists between the number of map-reduce rounds and the communication of each round. Denoting d the diameter of the graph, and n the number of nodes in the largest component, all prior map-reduce techniques either require d rounds, or require about n|V| + |E| communication per round. We propose two randomized map-reduce algorithms -- (i) Hash-Greater-To-Min, which provably requires at most 3log(n) rounds with high probability, and at most 2(|V| + |E|) communication per round, and (ii) Hash-to-Min, which has a worse theoretical complexity, but in practice completes in at most 2log(d) rounds and 3(|V| + |E|) communication per rounds. Our techniques for connected components can be applied to clustering as well. We propose a novel algorithm for agglomerative single linkage clustering in map-reduce. This is the first algorithm that can provably compute a clustering in at most O(log(n)) rounds, where n is the size of the largest cluster. We show the effectiveness of all our algorithms through detailed experiments on large synthetic as well as real-world datasets.

==> changes.txt <==
Planned changes:

1. Address why map-reduce is required. Twitter graph has 142M edges, which roughly corresponds 2.5G, assuming 8 bytes per id. 
   Demonstrate that connected components on a single laptop does not work well for such graphs.

2. Use dense graphs in addition to the sparse ones.

Changes done:


1. Introduction: Clarified our approach of using secondary sorting.

2. Changed presentation in Sec. 3.
    -- Removed machines and just standard notation of  map-reduce. This greatly simplifies
    the presentation. We thank reviewer 3 profusely for this suggestion.

    --Clarified the examples of hash-to-min, hash-to-all, and hash-greater-to-min. Again we thank reviewer 2 for this suggestion.

    --Included more details in the proof.

 3. Section 4
      -- We clarify a concern of reviewer 1 (weak point 2) by adding this sentence: "Note that this increases the number of rounds by at most 2, as after load-balanced \Hm converges, we use the standard \Hm." 


4. Addressed related work: T. Seidl, B. Boden, S. Fries: CC-MR – Finding Connected Components in Huge Graphs with MapReduce. In ECML/PKDD, 2012.

5. Section 6: Removed detailed proofs for the clustering section, to make room for examples and detailed proofs on connected components. The detailed proofs will be available in the full version.

